Direct Federated Neural Architecture Search

Neural Architecture Search (NAS) is a collection of methods to craft the way neural networks are built. We apply this idea to Federated Learning (FL), wherein predefined neural network models are trained on the client/device data. This approach is not optimal as the model developers can't observe the local data, and hence, are unable to build highly accurate and efficient models. NAS is promising for FL which can search for global and personalized models automatically for the non-IID data. Most NAS methods are computationally expensive and require fine-tuning after the search, making it a two-stage complex process with possible human intervention. Thus there is a need for end-to-end NAS which can run on the heterogeneous data and resource distribution typically seen in the FL scenario. In this paper, we present an effective approach for direct federated NAS which is hardware agnostic, computationally lightweight, and a one-stage method to search for ready-to-deploy neural network models. Our results show an order of magnitude reduction in resource consumption while edging out prior art in accuracy. This opens up a window of opportunity to create optimized and computationally efficient federated learning systems.

==> fedavg.dat <==
0	0.099859776
1	0.099859776
2	0.119991987
3	0.245092147
4	0.322716346
5	0.441205929
6	0.482071314
7	0.514122596
8	0.53515625
9	0.555989583
10	0.569511218
11	0.581330128
12	0.601762821
13	0.60166266
14	0.621494391
15	0.625701122
16	0.654346955
17	0.656850962
18	0.654847756
19	0.659955929
20	0.665264423
21	0.670172276
22	0.696213942
23	0.704927885
24	0.694411058
25	0.713241186
26	0.706630609
27	0.710036058
28	0.712540064
29	0.727463942
30	0.727964744
31	0.729266827
32	0.729166667
33	0.73046875
34	0.732872596
35	0.737379808
36	0.742988782
37	0.742888622
38	0.747295673
39	0.751602564
40	0.748397436
41	0.748197115
42	0.743990385
43	0.76161859
44	0.757211538
45	0.758713942
46	0.776642628
47	0.76953125
48	0.767127404
49	0.778745994
50	0.774739583
51	0.771033654
52	0.786558494
53	0.776141827
54	0.775841346
55	0.775540865
56	0.795673077
57	0.785556891
58	0.784354968
59	0.790965545
60	0.775040064
61	0.784755609
62	0.794771635
63	0.774138622
64	0.783052885
65	0.785657051
66	0.786658654
67	0.78896234
68	0.787560096
69	0.789763622
70	0.785757212
71	0.788561699
72	0.799879808
73	0.799278846
74	0.792367788
75	0.798778045
76	0.801782853
77	0.800480769
78	0.80478766
79	0.797976763
80	0.797576122
81	0.795673077
82	0.799078526
83	0.793169071
84	0.802383814
85	0.793970353
86	0.80088141
87	0.799779647
88	0.799379006
89	0.801382212
90	0.804286859
91	0.807491987
92	0.816907051
93	0.811398237
94	0.814202724
95	0.817107372
96	0.813100962
97	0.816907051
98	0.80068109
99	0.807792468
100	0.806991186
101	0.809395032
102	0.825020032
103	0.813902244
104	0.814403045
105	0.809895833
106	0.821314103
107	0.825721154
108	0.823717949
109	0.81650641
110	0.810897436
111	0.815504808
112	0.824018429
113	0.815604968
114	0.827924679
115	0.823517628
116	0.813100962
117	0.815604968
118	0.814102564
119	0.818008814
120	0.818910256
121	0.830729167
122	0.825420673
123	0.831129808
124	0.832732372
125	0.813401442
126	0.805088141
127	0.834134615
128	0.826221955
129	0.833032853
130	0.811498397
131	0.824419071
132	0.825520833
133	0.826021635
134	0.827023237
135	0.814002404
136	0.812199519
137	0.819611378
138	0.821113782
139	0.818509615
140	0.832632212
141	0.81650641
142	0.822015224
143	0.819611378
144	0.826622596
145	0.830829327
146	0.821714744
147	0.831730769
148	0.819711538
149	0.819171623

==> fedavg_resnet56.dat <==
0	0.129807692
1	0.215144231
2	0.28505609
3	0.341947115
4	0.360476763
5	0.370292468
6	0.400240385
7	0.397936699
8	0.402544071
9	0.415164263
10	0.450320513
11	0.461137821
12	0.475060096
13	0.516125801
14	0.517127404
15	0.511518429
16	0.532351763
17	0.552283654
18	0.578525641
19	0.57411859
20	0.602363782
21	0.595252404
22	0.58994391
23	0.609575321
24	0.600961538
25	0.641225962
26	0.651742788
27	0.613481571
28	0.633713942
29	0.621294071
30	0.645833333
31	0.649038462
32	0.657652244
33	0.659455128
34	0.659254808
35	0.641927083
36	0.655348558
37	0.657952724
38	0.677584135
39	0.665364583
40	0.658052885
41	0.661258013
42	0.674579327
43	0.670773237
44	0.682091346
45	0.678886218
46	0.695112179
47	0.691706731
48	0.711538462
49	0.688701923
50	0.693209135
51	0.68369391
52	0.692107372
53	0.700420673
54	0.706630609
55	0.68739984
56	0.696213942
57	0.694511218
58	0.741686699
59	0.705528846
60	0.703325321
61	0.734375
62	0.71103766
63	0.724859776
64	0.714142628
65	0.721254006
66	0.729767628
67	0.724559295
68	0.729066506
69	0.721354167
70	0.723657853
71	0.71864984
72	0.732371795
73	0.734575321
74	0.730168269
75	0.717347756
76	0.727664263
77	0.734575321
78	0.725260417
79	0.718449519
80	0.738481571
81	0.75400641
82	0.752804487
83	0.712339744
84	0.74208734
85	0.741686699
86	0.755408654
87	0.740184295
88	0.741586538
89	0.723056891
90	0.750200321
91	0.751602564
92	0.734375
93	0.764823718
94	0.728465545
95	0.762019231
96	0.748998397
97	0.74228766
98	0.750901442
99	0.748096955
100	0.728665865
101	0.754206731
102	0.723357372
103	0.731370192
104	0.732171474
105	0.763321314
106	0.756410256
107	0.757512019
108	0.757111378
109	0.751802885
110	0.753004808
111	0.760516827
112	0.748397436
113	0.762119391
114	0.758313301
115	0.755608974
116	0.766826923
117	0.763120994
118	0.757011218
119	0.755909455
120	0.752704327
121	0.768129006
122	0.758513622
123	0.761919071
124	0.766726763
125	0.753505609
126	0.758213141
127	0.771334135
128	0.768429487
129	0.767828526
130	0.765224359
131	0.76171875
132	0.767928686
133	0.750400641
134	0.777844551
135	0.740885417
136	0.765224359
137	0.764523237
138	0.756911058
139	0.746694712
140	0.749799679
141	0.759314904
142	0.772035256
143	0.754607372
144	0.753205128
145	0.763221154
146	0.774338942
147	0.750500801
148	0.777043269
149	0.766

==> fednas.dat <==
0	0.099859776		
1	0.099859776		
2	0.100060096		
3	0.132411859		
4	0.170673077		
5	0.174379006		
6	0.180789263		
7	0.163461538		
8	0.172375801		
9	0.16786859		
10	0.150741186		
11	0.143729968		
12	0.158453526		
13	0.162459936		
14	0.171875		
15	0.179186699		
16	0.147235577		
17	0.134815705		
18	0.146734776		
19	0.158453526		
20	0.150140224		
21	0.140324519		
22	0.170773237		
23	0.152043269		
24	0.130909455		
25	0.130308494		
26	0.13271234		
27	0.119090545		
28	0.125300481		
29	0.119791667		
30	0.121794872		
31	0.131209936		
32	0.118389423		
33	0.13681891		
34	0.131209936		
35	0.132411859		
36	0.118589744		
37	0.126001603		
38	0.119591346		
39	0.118189103		
40	0.128004808		
41	0.131510417		
42	0.139022436		
43	0.123898237		
44	0.110176282		
45	0.123397436		
46	0.138521635		
47	0.125400641		
48	0.137119391		
49	0.116486378		
50	0.132111378		
51	0.118289263		
52	0.124298878		
53	0.130709135		
54	0.120793269		
55	0.11728766		
56	0.138120994		
57	0.132111378		
58	0.111378205		
59	0.112379808		
60	0.099859776		
61	0.099859776		
62	0.099859776		
63	0.173778045		
64	0.228165064		
65	0.317508013		
66	0.423778045		
67	0.45713141		
68	0.504907853		
69	0.5234375		
70	0.572115385		
71	0.583233173		
72	0.616386218		
73	0.622395833		
74	0.634415064		
75	0.660356571		
76	0.676582532		
77	0.693709936		
78	0.72255609		
79	0.714643429		
80	0.721854968		
81	0.733874199		
82	0.742588141		
83	0.7421875		
84	0.76181891		
85	0.753205128		
86	0.765424679		
87	0.767427885		
88	0.773237179		
89	0.770633013		
90	0.79286859		
91	0.783453526		
92	0.786858974		
93	0.776943109		
94	0.799879808		
95	0.798377404		
96	0.795973558		
97	0.802483974		
98	0.807091346		
99	0.807692308		
100	0.810196314		
101	0.824619391		
102	0.819911859		
103	0.823116987		
104	0.826522436		
105	0.831530449		
106	0.839643429		
107	0.822015224		
108	0.832431891		
109	0.842247596		
110	0.83974359		
111	0.850060096		
112	0.843149038		
113	0.848758013		
114	0.843950321		
115	0.845953526		
116	0.851262019		
117	0.854366987		
118	0.848758013		
119	0.857371795		
120	0.866887019		
121	0.859775641		
122	0.862079327		
123	0.859174679		
124	0.867588141		
125	0.86328125		
126	0.864082532		
127	0.866987179		
128	0.862680288		
129	0.864983974		
130	0.869991987		
131	0.871594551		
132	0.867588141		
133	0.869891827		
134	0.867588141		
135	0.87510016		
136	0.873798077		
137	0.874198718		
138	0.873597756		
139	0.880508814		
140	0.872796474		
141	0.879306891		
142	0.878505609		
143	0.880408654		
144	0.880608974		
145	0.879407051		
146	0.881911058		
147	0.881710737		
148	0.881810897		
149	0.883112981	
			
			
			
			
			
			
			
			
			
			
			

==> mobile.dat <==
0	0.09616154
1	0.108108108
2	0.117454214
3	0.143458837
4	0.152460437
5	0.156205548
6	0.166862998
7	0.159639491
8	0.192600907
9	0.178631757
10	0.202202614
11	0.200257824
12	0.201191323
13	0.189244755
14	0.199013158
15	0.206536718
16	0.196257112
17	0.196657183
18	0.2052476
19	0.221050409
20	0.213682432
21	0.22173942
22	0.235675231
23	0.228774004
24	0.227140381
25	0.229018492
26	0.244687945
27	0.228318368
28	0.213393492
29	0.222306188
30	0.219683499
31	0.235908606
32	0.227884957
33	0.241342905
34	0.232774716
35	0.235930832
36	0.245254712
37	0.234163851
38	0.234486131
39	0.229640825
40	0.237531117
41	0.233541518
42	0.230885491
43	0.230029783
44	0.237720039
45	0.239620377
46	0.230741021
47	0.247677365
48	0.234963994
49	0.239942656
50	0.249888869
51	0.251722528
52	0.250166696
53	0.26922564
54	0.247510669
55	0.267880957
56	0.253067212
57	0.246154872
58	0.245332504
59	0.241420697
60	0.240665007
61	0.251344683
62	0.255734353
63	0.246065967
64	0.252022582
65	0.260535206
66	0.271137091
67	0.266125089
68	0.260090683
69	0.26472484
70	0.263269026
71	0.265925053
72	0.268958926
73	0.263813567
74	0.267436433
75	0.06113309
76	0.110653005
77	0.128700658
78	0.183488176
79	0.227407095
80	0.289029161
81	0.333826014
82	0.371321568
83	0.398081881
84	0.413784673
85	0.434810633
86	0.444278983
87	0.461470928
88	0.474484353
89	0.489387002
90	0.494976885
91	0.508457059
92	0.513335704
93	0.521192656
94	0.527427098
95	0.536239776
96	0.539518137
97	0.544507913
98	0.543040985
99	0.557876956
100	0.557476885
101	0.565211593
102	0.576602507
103	0.57571346
104	0.577358197
105	0.576769203
106	0.578780672
107	0.583348151
108	0.589038051
109	0.587771159
110	0.600262269
111	0.600417852
112	0.605185366
113	0.603251689
114	0.608130334
115	0.607741376
116	0.610108464
117	0.615787251
118	0.609852863
119	0.619699058
120	0.616876334
121	0.62003245
122	0.619154516
123	0.623766447
124	0.624233197
125	0.629523026
126	0.629311878
127	0.635701903
128	0.633957148
129	0.635879712
130	0.630478752
131	0.638980263
132	0.638846906
133	0.633657095
134	0.646826102
135	0.649093172
136	0.646670519
137	0.644192301
138	0.647926298
139	0.642769826
140	0.647959637
141	0.647815167
142	0.647281739
143	0.652727151
144	0.65416074
145	0.647837393
146	0.65549431
147	0.655016447
148	0.652882735
149	0.651626956
150	0.656883446
151	0.65653894
152	0.656972351
153	0.658906028
154	0.66272893
155	0.658072546
156	0.6607508
157	0.660517425
158	0.658583748
159	0.659017159
160	0.661595395
161	0.660995288
162	0.661817656
163	0.664884868
164	0.661350907
165	0.6697524
166	0.665484975
167	0.663873578
168	0.665840594
169	0.666062856
170	0.665673898
171	0.665362731
172	0.668863353
173	0.66827436
174	0.668040985
175	0.670563656
176	0.668152116
177	0.675720128
178	0.669374555
179	0.674119844
180	0.671330459
181	0.678865132
182	0.671308233
183	0.673353041
184	0.676853663
185	0.6739976
186	0.673975373
187	0.671986131
188	0.676253556
189	0.677375978
190	0.675742354
191	0.675875711
192	0.676575836
193	0.67742043
194	0.677487109
195	0.676798097
196	0.677920519
197	0.676286895
198	0.679298542
199	0.677920519
200	0.677620466
201	0.678287251
202	0.677375978
203	0.679465238
204	0.67652027
205	0.682443546
206	0.679409673
207	0.68271026
208	0.676920341
209	0.681476707
210	0.676020181
211	0.678842905
212	0.677864954
213	0.674819968
214	0.680498755
215	0.679654161
216	0.678831792
217	0.681065523
218	0.678765114
219	0.681865665
220	0.678687322
221	0.682265736
222	0.678120555
223	0.67864287
224	0.676420252
225	0.67684255
226	0.67939856
227	0.67939856
228	0.677576014
229	0.683499289
230	0.680765469
231	0.678553965
232	0.680365398
233	0.68015425
234	0.680654339
235	0.678076102
236	0.67713149
237	0.683332592
238	0.678131668
239	0.679242977
240	0.680709904
241	0.678731775
242	0.679120733
243	0.675308944
244	0.679154072
245	0.676264669
246	0.677498222
247	0.680209815
248	0.677342639
249	0.677198169

==> shufflenet.dat <==
0	0.100617888		
1	0.162317745		
2	0.298186344		
3	0.339615932		
4	0.353774004		
5	0.375533428		
6	0.397448435		
7	0.407528005		
8	0.420563656		
9	0.435799698		
10	0.455336504		
11	0.465593883		
12	0.469739065		
13	0.483219239		
14	0.494899093		
15	0.498077436		
16	0.510746355		
17	0.518736664		
18	0.535406294		
19	0.527149271		
20	0.537517781		
21	0.547886291		
22	0.545352507		
23	0.55155361		
24	0.564266981		
25	0.559721728		
26	0.566500711		
27	0.562199947		
28	0.577491554		
29	0.570001334		
30	0.581636735		
31	0.574179854		
32	0.580892159		
33	0.574146515		
34	0.588482397		
35	0.586582059		
36	0.589126956		
37	0.588260135		
38	0.597706259		
39	0.605007557		
40	0.588571302		
41	0.604029605		
42	0.60260713		
43	0.596694968		
44	0.604685277		
45	0.5970617		
46	0.61538718		
47	0.611853218		
48	0.60833037		
49	0.601895893		
50	0.62125489		
51	0.598473062		
52	0.618910028		
53	0.603751778		
54	0.625022226		
55	0.602129267		
56	0.621188211		
57	0.610252934		
58	0.616776316		
59	0.611442034		
60	0.622132824		
61	0.625588994		
62	0.62096595		
63	0.61312011		
64	0.635590772		
65	0.615942834		
66	0.62366643		
67	0.623844239		
68	0.623021871		
69	0.629556366		
70	0.641291785		
71	0.614031383		
72	0.640791696		
73	0.629111842		
74	0.633534851		
75	0.633846017		
76	0.62726707		
77	0.631234442		
78	0.635601885		
79	0.643781117		
80	0.634679499		
81	0.631356686		
82	0.631490043		
83	0.620921497		
84	0.637880068		
85	0.622399538		
86	0.646470484		
87	0.62543341		
88	0.64454792		
89	0.624588816		
90	0.638713549		
91	0.624188745		
92	0.647326191		
93	0.62096595		
94	0.64379223		
95	0.63072324		
96	0.650293385		
97	0.626144648		
98	0.643003201		
99	0.632912518		
100	0.638235686		
101	0.629111842		
102	0.646259335		
103	0.637046586		
104	0.6496266		
105	0.627211504		
106	0.645325836		
107	0.637535562		
108	0.647770715		
109	0.630600996		
110	0.6496266		
111	0.628267248		
112	0.648782006		
113	0.64800409		
114	0.649671053		
115	0.645370288		
116	0.642480885		
117	0.640736131		
118	0.650637891		
119	0.641158428		
120	0.651149093		
121	0.64948213		
122	0.639069168		
123	0.654505245		
124	0.635957504		
125	0.652716038		
126	0.642447546		
127	0.655305388		
128	0.64076947		
129	0.657605797		
130	0.644014491		
131	0.658883802		
132	0.638591305		
133	0.666574058		
134	0.645581437		
135	0.665240487		
136	0.643214349		
137	0.655072013		
138	0.636968794		
139	0.659339438		
140	0.642025249		
141	0.663462393		
142	0.648681988		
143	0.658739331		
144	0.647981863		
145	0.656583393		
146	0.652571568		
147	0.66269559		
148	0.648559744		
149	0.672997422		
150	0.643669986		
151	0.667363087		
152	0.643492176		
153	0.658128112		
154	0.650615665		
155	0.660995288		
156	0.643581081		
157	0.666996355		
158	0.641558499		
159	0.665596106		
160	0.641047297		
161	0.66226218		
162	0.647492888		
163	0.663651316		
164	0.64105841		
165	0.664807077		
166	0.645159139		
167	0.662673364		
168	0.648948702		
169	0.661784317		
170	0.654971995		
171	0.66031739		
172	0.641369577		
173	0.664018048		
174	0.645481419		
175	0.665084904		
176	0.647470661		
177	0.667696479		
178	0.654727507		
179	0.668252134		
180	0.648026316		
181	0.662228841		
182	0.650937945		
183	0.65999511		
184	0.653271693		
185	0.661173097		
186	0.653994043		
187	0.664784851		
188	0.652349307		
189	0.673430832		
190	0.654849751		
191	0.659083837		
192	0.647959637		
193	0.669596817		
194	0.652593794		
195	0.665384957		
196	0.643947813		
197	0.663440167		
198	0.648337482		
199	0.667307521		
200	0.650026671		
201	0.666718528		
202	0.650826814		
203	0.66885224		
204	0.648270804		
205	0.668496622		
206	0.651560277		
207	0.665918385		
208	0.651060188		
209	0.664918208		
210	0.654716394		
211	0.665673898		
212	0.65070457		
213	0.660261824		
214	0.658128112		
215	0.664951547		
216	0.653905139		
217	0.674753289		
218	0.654783073		
219	0.657694701		
220	0.659717283		
221	0.664306988		
222	0.653593972		
223	0.662573346		
224	0.653449502		
225	0.672475107		
226	0.654216305		
227	0.673341927		
228	0.659450569		
229	0.666118421		
230	0.661884335		
231	0.671185989		
232	0.65189367		
233	0.671374911		
234	0.655216483		
235	0.665973951		
236	0.656461149		
237	0.665851707		
238	0.662640025		
239	0.669041163		
240	0.651204659		
241	0.6661851		
242	0.645070235		
243	0.671430477		
244	0.654683055		
245	0.666229552		
246	0.654694168		
247	0.666862998		
248	0.652882735		
249	0.677031472		

